Evolving Strategies for Competitive Multi-Agent Search

While evolutionary computation is well suited for automatic discovery in engineering, it can also be used to gain insight into how humans and organizations could perform more effectively. Using a real-world problem of innovation search in organizations as the motivating example, this article first formalizes human creative problem solving as competitive multi-agent search (CMAS). CMAS is different from existing single-agent and team search problems in that the agents interact through knowledge of other agents' searches and through the dynamic changes in the search landscape that result from these searches. The main hypothesis is that evolutionary computation can be used to discover effective strategies for CMAS; this hypothesis is verified in a series of experiments on the NK model, i.e.\ partially correlated and tunably rugged fitness landscapes. Different specialized strategies are evolved for each different competitive environment, and also general strategies that perform well across environments. These strategies are more effective and more complex than hand-designed strategies and a strategy based on traditional tree search. Using a novel spherical visualization of such landscapes, insight is gained about how successful strategies work, e.g.\ by tracking positive changes in the landscape. The article thus provides a possible framework for studying various human creative activities as competitive multi-agent search in the future.

==> images-pdf/e28-64evo-pca1D/marked-strategies.txt <==
op4	20	46
op2	20	23
op2	20	16
op4	20	46
op5	20	25
op5	20	18
op6	20	18
op7	20	1
homogen-op1-7	20	21
homogen-op1-7	20	34
hetero	20	59
hetero	20	56
op2	10	15
op3	10	28
op3	10	42
op4	10	8
op4	10	13
op5	10	20
op5	10	50
op6	10	42
op7	10	19
op7	10	6
homogen-op1-7	10	41
hetero	10	10


==> images-pdf/e28-64evo-pca1D/marked-strategy-plots.txt <==
1vs7op2-n20-16.eps
1vs7op3-n20-61.eps
1vs7op4-n20-28.eps
1vs7op4-n20-25.eps
1vs7op4-n20-56.eps
1vs7op4-n20-58.eps
1vs7op5-n20-18.eps
1vs7op5-n20-22.eps
1vs7op6-n20-18.eps
1vs7op7-n20-46.eps
1vs7homogen-op1-7-n20-34.eps
1vs7hetero-n20-56.eps
1vs7op2-n10-15.eps
1vs7op3-n10-42.eps
1vs7op3-n10-28.eps
1vs7op4-n10-13.eps
1vs7op4-n10-8.eps
1vs7op5-n10-50.eps
1vs7op5-n10-20.eps
1vs7op6-n10-42.eps
1vs7op7-n10-6.eps
1vs7op7-n10-19.eps
1vs7homogen-op1-7-n10-41.eps
1vs7hetero-n10-10.eps


==> images-pdf/e28-64evo-pca1D/marked-strategy-plots0.txt <==
1vs7op2-n20-23.eps
1vs7op2-n20-16.eps
1vs7op3-n20-61.eps
1vs7op4-n20-58.eps
1vs7op4-n20-56.eps
1vs7op4-n20-25.eps
1vs7op4-n20-28.eps
1vs7op5-n20-25.eps
1vs7op5-n20-18.eps
1vs7op6-n20-18.eps
1vs7op7-n20-46.eps
1vs7homogen-op1-7-n20-21.eps
1vs7homogen-op1-7-n20-34.eps
1vs7hetero-n20-59.eps
1vs7hetero-n20-56.eps
1vs7op2-n10-15.eps
1vs7op3-n10-28.eps
1vs7op3-n10-42.eps
1vs7op4-n10-8.eps
1vs7op4-n10-13.eps
1vs7op5-n10-20.eps
1vs7op5-n10-50.eps
1vs7op6-n10-42.eps
1vs7op7-n10-19.eps
1vs7op7-n10-6.eps
1vs7homogen-op1-7-n10-41.eps
1vs7hetero-n10-10.eps


==> images-pdf/e28-64evo-pca1D/marked-strategy-plots1.txt <==
1vs7op2-n20-16.eps
1vs7op2-n20-23.eps
1vs7op3-n20-61.eps
1vs7op4-n20-28.eps
1vs7op4-n20-25.eps
1vs7op4-n20-56.eps
1vs7op4-n20-58.eps
1vs7op5-n20-18.eps
1vs7op5-n20-22.eps
1vs7op6-n20-18.eps
1vs7op7-n20-46.eps
1vs7homogen-op1-7-n20-34.eps
1vs7homogen-op1-7-n20-21.eps
1vs7hetero-n20-56.eps
1vs7hetero-n20-59.eps
1vs7op2-n10-15.eps
1vs7op3-n10-42.eps
1vs7op3-n10-28.eps
1vs7op4-n10-13.eps
1vs7op4-n10-8.eps
1vs7op5-n10-50.eps
1vs7op5-n10-20.eps
1vs7op6-n10-42.eps
1vs7op7-n10-6.eps
1vs7op7-n10-19.eps
1vs7homogen-op1-7-n10-41.eps
1vs7hetero-n10-10.eps


==> images-pdf/e28-64evo-pca1D/marked-strategy-plots3.txt <==
1vs7op2-n20-16.eps
1vs7op3-n20-61.eps
1vs7op4-n20-28.eps
1vs7op4-n20-25.eps
1vs7op4-n20-56.eps
1vs7op4-n20-58.eps
1vs7op4-n20-50.eps
1vs7op5-n20-18.eps
1vs7op5-n20-22.eps
1vs7op6-n20-18.eps
1vs7op7-n20-46.eps
1vs7homogen-op1-7-n20-34.eps
1vs7hetero-n20-56.eps
1vs7op2-n10-15.eps
1vs7op3-n10-42.eps
1vs7op3-n10-28.eps
1vs7op4-n10-13.eps
1vs7op4-n10-8.eps
1vs7op5-n10-50.eps
1vs7op5-n10-20.eps
1vs7op6-n10-42.eps
1vs7op7-n10-6.eps
1vs7op7-n10-19.eps
1vs7homogen-op1-7-n10-41.eps
1vs7hetero-n10-10.eps


==> images-pdf/e28-64evo-pca1D/sorted-n10.csv <==
,"multiple",,,"hetero",,,"xt. private",,,"xt. public",,,"xt. either",,,"xe. private",,,"xe. public",,,"xe. either",,
"i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness",
41,-1.219188,0.344659,10,-1.218938,0.326584,8,-1.215493,0.321712,15,-1.219849,0.368621,42,-1.218237,0.333910,20,-1.213647,0.334993,50,0.911470,0.408349,26,-1.217655,0.340454,
28,-1.218936,0.344879,45,-1.218668,0.327954,35,-1.215283,0.321624,55,-1.219833,0.368621,39,-1.218157,0.333910,7,-1.211313,0.334715,46,1.600665,0.410307,7,-1.202528,0.339873,
34,-1.218894,0.344831,50,-1.218554,0.327862,50,-1.211049,0.321332,48,-1.219764,0.369542,63,-1.218146,0.333910,37,-1.201194,0.333876,3,1.648126,0.410307,34,-1.202290,0.340724,
1,-1.218190,0.344992,20,-1.218543,0.327862,12,-1.210893,0.320955,37,-1.219735,0.368693,49,-1.217635,0.333730,54,-1.182211,0.334059,36,1.680356,0.410307,25,-1.199062,0.341062,
15,-1.217895,0.345187,0,-1.218533,0.327862,19,-1.210655,0.321629,3,-1.219728,0.368693,46,-1.217462,0.334358,0,-1.181062,0.334723,14,1.682981,0.410122,37,-1.196959,0.339894,
46,-1.217385,0.344982,1,-1.218513,0.327862,16,-1.210351,0.321629,44,-1.219725,0.369542,60,-1.217297,0.333857,59,-1.174355,0.334148,52,1.684053,0.410307,15,-1.196801,0.340931,
43,-1.217290,0.345127,31,-1.218477,0.327897,9,-1.209348,0.322549,58,-1.219700,0.369542,56,-1.216949,0.334117,52,-1.173477,0.334792,59,1.684928,0.410307,30,-1.194141,0.340130,
17,-1.217003,0.345024,27,-1.218453,0.327897,2,-1.209002,0.321461,40,-1.219690,0.369542,33,-1.216874,0.334938,4,-1.170086,0.334450,21,1.685252,0.410307,41,-1.080695,0.342093,
38,-1.216965,0.343968,30,-1.218438,0.327897,31,-1.203760,0.321872,0,-1.219688,0.369542,17,-1.216860,0.333770,47,1.350023,0.334538,29,1.686365,0.410307,2,-1.070771,0.339997,
54,-1.216785,0.345391,48,-1.218416,0.327897,45,-1.203673,0.321344,59,-1.219673,0.368621,22,-1.216808,0.335810,9,1.375611,0.334590,6,1.687128,0.410307,12,-0.938629,0.340375,
13,-1.216742,0.345370,34,-1.218203,0.327915,0,-1.197930,0.321360,29,-1.219634,0.369542,11,-1.216797,0.334938,14,1.459769,0.334723,28,1.687450,0.410307,38,-0.800410,0.341331,
51,-1.216575,0.345177,55,-1.218194,0.325852,39,-1.191016,0.323148,17,-1.219623,0.368932,10,-1.216740,0.335810,43,1.559889,0.335402,11,1.689623,0.410307,0,-0.612877,0.342144,
21,-1.216267,0.345059,12,-1.217649,0.327455,46,-1.182311,0.321836,25,-1.219599,0.368932,24,-1.216711,0.335323,41,1.636128,0.335239,55,1.689856,0.410307,13,-0.574756,0.339647,
36,-1.216254,0.344649,23,-1.217488,0.326452,57,-1.176174,0.322305,9,-1.219483,0.368932,15,-1.216241,0.334800,30,1.640330,0.334617,16,1.689882,0.410307,52,-0.312686,0.340453,
29,-1.215722,0.344657,11,-1.217193,0.328185,1,-1.175196,0.322538,43,-1.219304,0.368921,62,-1.216224,0.334733,34,1.990991,0.335234,20,1.690549,0.410307,14,-0.162001,0.341615,
32,-1.214869,0.344910,4,-1.216947,0.327497,47,-1.166503,0.320444,39,-1.219231,0.368921,36,-1.215977,0.334800,32,2.037497,0.335259,17,1.691020,0.410307,16,-0.107120,0.339708,
33,-1.214442,0.344759,56,-1.216183,0.328397,7,-1.163568,0.321947,26,-1.219099,0.368921,57,-1.215708,0.333703,62,2.125587,0.334572,30,1.691339,0.410307,17,-0.065918,0.342093,
10,-1.214432,0.344318,60,-1.215953,0.328397,61,-1.142503,0.321658,28,-1.218929,0.368693,2,-1.214812,0.333405,22,2.135397,0.333514,44,1.691541,0.410307,35,-0.054184,0.342506,
8,-1.214271,0.344741,14,-1.214844,0.327449,3,-1.099047,0.321451,34,-1.218858,0.368750,61,-1.214156,0.334381,19,2.152781,0.335839,34,1.692496,0.410307,59,-0.053598,0.342386,
4,-1.213747,0.344553,22,-1.211380,0.327665,11,-1.090673,0.321790,51,-1.217980,0.368488,53,-1.213447,0.333611,58,2.152907,0.334915,53,1.692570,0.410307,45,-0.045698,0.342153,
19,-1.213574,0.344508,6,-1.210994,0.327605,62,-1.032003,0.321658,27,-1.216642,0.369585,27,-1.213406,0.333756,10,2.171914,0.334733,51,1.692754,0.410307,55,-0.041076,0.342450,
40,-1.213250,0.344819,2,-1.210596,0.327758,33,-1.026448,0.321355,12,-1.216443,0.368502,8,-1.212762,0.333851,26,2.186155,0.335648,18,1.693712,0.410307,4,-0.039885,0.341922,
56,-1.213232,0.344575,47,-1.209277,0.327209,15,-0.799272,0.317955,6,-1.215753,0.369520,12,-1.212368,0.335036,6,2.193353,0.336067,60,1.696012,0.410307,50,-0.036966,0.342615,
39,-1.212171,0.344879,24,-1.207581,0.327665,59,0.508639,0.313269,8,-1.215475,0.368431,38,-1.212061,0.334029,36,2.195903,0.336484,54,1.696588,0.410307,58,-0.036943,0.342497,
14,-1.212029,0.344465,49,-1.207082,0.327333,36,0.510023,0.313334,61,-1.215185,0.369308,41,-1.211589,0.333679,40,2.200093,0.336998,19,1.696752,0.410307,46,-0.036516,0.343352,
63,-1.211757,0.345233,3,-1.205702,0.327757,53,1.067620,0.318267,20,-1.215084,0.369887,21,-1.210512,0.333859,3,2.206258,0.333960,22,1.696845,0.410307,19,-0.035363,0.342926,
47,-1.211419,0.344881,5,-1.204053,0.327335,40,1.252090,0.319838,2,-1.215050,0.369308,48,-1.209821,0.334839,24,2.207777,0.335421,4,1.697246,0.410315,28,-0.034428,0.341398,
49,-1.211236,0.344504,13,-1.202117,0.328891,17,1.647148,0.320919,4,-1.215016,0.369308,0,-1.209258,0.334567,49,2.208989,0.335863,2,1.698066,0.410315,21,-0.033946,0.341128,
58,-1.210626,0.344417,7,-1.198331,0.327712,37,1.649964,0.320735,49,-1.215010,0.369308,18,-1.209119,0.333038,55,2.210207,0.333834,62,1.699083,0.410315,31,-0.033245,0.342641,
57,-1.210535,0.344403,51,-1.198035,0.327056,27,1.920642,0.319208,54,-1.215001,0.369308,26,-1.209032,0.333595,13,2.210861,0.335631,8,1.699687,0.410183,11,-0.024541,0.340795,
30,-1.210239,0.344583,63,-1.196963,0.326699,51,2.055281,0.323788,21,-1.214577,0.367929,9,-1.205735,0.334135,18,2.211273,0.336447,15,1.706669,0.410409,44,-0.022355,0.341416,
48,-1.210093,0.344643,8,-1.191456,0.327280,25,2.119833,0.321808,46,-1.214065,0.369756,59,-1.205301,0.334320,29,2.211864,0.335671,57,1.708687,0.409843,29,-0.016159,0.341584,
37,-1.209390,0.344838,15,-1.188460,0.327206,21,2.163500,0.321950,60,-1.213695,0.369643,14,-1.205095,0.333167,56,2.212233,0.335241,38,1.708839,0.409049,1,-0.007844,0.341304,
12,-1.208958,0.344601,59,-1.187263,0.328554,34,2.163980,0.322587,5,-1.209723,0.369416,30,-1.205090,0.334485,48,2.217549,0.335998,10,1.708852,0.409049,8,0.017870,0.339473,
25,-1.208937,0.344630,42,-1.186826,0.327345,54,2.164688,0.321936,42,-1.209432,0.368410,16,-1.204114,0.334282,31,2.218619,0.335288,58,1.708948,0.409116,23,0.032606,0.342801,
44,-1.208827,0.344800,26,-1.186279,0.326856,58,2.166580,0.323461,57,-1.209121,0.368277,54,-1.203393,0.334200,46,2.222842,0.335511,47,1.709048,0.409049,56,0.033281,0.341337,
55,-1.208221,0.344702,29,-1.185683,0.327936,5,2.186866,0.322632,35,-1.208122,0.369946,13,-1.201364,0.333532,21,2.225645,0.335628,45,1.712633,0.409115,39,0.058226,0.342302,
31,-1.206973,0.344031,41,-1.183582,0.328561,29,2.188730,0.321526,14,-1.205037,0.368596,47,-1.200223,0.333562,33,2.225897,0.336106,24,1.714208,0.409091,24,0.136344,0.339873,
52,-1.206469,0.345390,37,-1.180556,0.328223,4,2.191325,0.322621,13,-1.204886,0.369231,25,-1.200162,0.333948,35,2.226413,0.336927,31,1.718625,0.410027,60,0.140597,0.341516,
16,-1.206174,0.344875,52,-1.176392,0.330354,26,2.206037,0.321315,50,-1.201866,0.369524,50,-1.199702,0.335397,17,2.226487,0.336517,7,1.835394,0.410597,5,0.195348,0.342401,
42,-1.206032,0.344680,36,-1.171104,0.329502,48,2.208573,0.322848,32,-1.201779,0.368783,31,-1.198841,0.333918,27,2.226507,0.336517,27,1.835503,0.410597,42,0.218748,0.342224,
20,-1.205983,0.344797,62,-1.169880,0.327235,56,2.211144,0.322124,11,-1.201562,0.368893,5,-1.198748,0.333581,51,2.226555,0.336517,35,1.841291,0.410192,48,0.218749,0.342044,
53,-1.202953,0.344548,61,-1.164857,0.327203,20,2.212360,0.321964,62,-1.199512,0.368436,1,-1.197757,0.333167,8,2.226598,0.336517,13,1.938749,0.409253,63,0.220401,0.342064,
26,-1.202906,0.344049,43,-1.163225,0.326610,42,2.214212,0.321782,41,-1.196341,0.369507,32,-1.195417,0.333730,63,2.226644,0.336517,63,1.949698,0.409914,9,0.230051,0.341962,
62,-1.202863,0.345117,28,-1.159234,0.328028,49,2.214949,0.322230,19,-1.192140,0.367793,43,-1.192376,0.334531,11,2.226652,0.336517,39,1.969550,0.410092,57,0.233435,0.342242,
45,-1.202802,0.344103,25,-1.141118,0.326365,60,2.215372,0.322449,33,-1.191006,0.368687,35,-1.187288,0.333515,44,2.226678,0.336517,41,1.996355,0.410384,3,0.292693,0.342842,
6,-1.202225,0.344498,32,-1.132668,0.326764,22,2.215747,0.322557,10,-1.190583,0.367554,4,-1.183240,0.332905,23,2.226701,0.336487,56,2.042354,0.410576,32,0.293754,0.342138,
2,-1.198103,0.344103,40,-1.131187,0.328297,28,2.217001,0.323928,18,-1.179522,0.368693,19,-1.172241,0.333693,39,2.226706,0.336517,25,2.097986,0.410253,33,0.319030,0.341405,
60,-1.198039,0.344641,19,-1.128275,0.327241,10,2.217314,0.322214,16,-1.172710,0.368628,45,-1.169535,0.333777,15,2.226910,0.336065,43,2.145901,0.410563,49,0.431779,0.339368,
23,-1.195721,0.344542,38,-1.125304,0.325488,32,2.217401,0.322555,24,-1.149417,0.367920,3,-1.165055,0.333670,2,2.227105,0.335731,40,2.150650,0.410254,43,0.471943,0.342607,
7,-1.195423,0.344046,58,-1.102736,0.327884,41,2.219762,0.322066,52,-1.135969,0.368499,37,-1.163000,0.332939,53,2.227579,0.335966,61,2.166758,0.410079,40,0.472879,0.342136,
27,-1.192873,0.344043,35,-1.101069,0.327056,43,2.221379,0.322314,38,-1.134739,0.368471,20,-1.151347,0.332174,57,2.228034,0.336100,0,2.168203,0.410539,36,0.478892,0.343510,
3,-1.180405,0.344159,17,-1.077960,0.328309,23,2.221538,0.322684,22,-1.133536,0.368516,44,-1.150889,0.332622,38,2.228812,0.337053,48,2.173551,0.410007,6,0.479315,0.342671,
9,-1.179345,0.344653,44,-1.071882,0.327304,38,2.223619,0.322857,45,-1.123927,0.367583,34,-1.136983,0.332828,16,2.230374,0.336280,23,2.179140,0.410643,10,0.481041,0.342436,
59,-1.170036,0.344668,53,-1.043212,0.326299,52,2.224573,0.322522,47,-1.027974,0.368635,55,-1.107897,0.333820,25,2.230634,0.335435,9,2.181186,0.410994,51,0.484442,0.342837,
0,-1.160023,0.344913,9,-0.925868,0.327204,24,2.225350,0.323096,23,-0.706553,0.369514,23,-1.034524,0.332795,61,2.234399,0.335621,32,2.199076,0.409617,22,0.485192,0.342260,
24,-1.156016,0.344531,39,-0.910608,0.327474,18,2.226635,0.321939,7,-0.630059,0.371214,52,-1.026608,0.334332,45,2.234776,0.336060,26,2.204068,0.410381,61,0.489493,0.338833,
22,-1.125724,0.344566,21,-0.789107,0.326931,63,2.227347,0.322089,56,-0.629545,0.370655,28,-0.974462,0.334064,42,2.234837,0.335928,5,2.206010,0.410346,62,1.655301,0.337242,
18,-1.122741,0.344805,57,-0.669441,0.326761,6,2.230058,0.322021,36,-0.622155,0.366766,29,-0.942908,0.333114,1,2.235160,0.335968,33,2.209506,0.411720,27,1.694429,0.337711,
61,-1.059975,0.344035,46,-0.657609,0.328669,30,2.230754,0.322390,1,-0.430452,0.367973,51,-0.646301,0.335494,60,2.235443,0.335908,12,2.221126,0.410068,18,1.703944,0.337534,
11,-0.949533,0.344744,18,-0.637844,0.327481,44,2.231148,0.322646,63,-0.327820,0.370126,40,-0.629096,0.333331,12,2.235501,0.334960,1,2.226767,0.409457,54,1.726653,0.337634,
50,-0.704754,0.344215,54,-0.636018,0.326566,55,2.232984,0.322031,31,-0.324604,0.369532,7,-0.627086,0.332693,5,2.235663,0.336132,49,2.227212,0.410387,53,1.761083,0.338390,
35,-0.628882,0.344736,33,-0.577264,0.311505,14,2.234293,0.322427,30,-0.314009,0.368964,58,-0.602938,0.332531,28,2.235780,0.335923,37,2.227433,0.409970,20,1.877466,0.338514,
5,-0.625427,0.344659,16,-0.304954,0.326993,13,2.234880,0.321397,53,-0.042382,0.368004,6,-0.481914,0.332065,50,2.235926,0.335318,42,2.230755,0.410395,47,2.093238,0.338265,


==> images-pdf/e28-64evo-pca1D/sorted-n20.csv <==
,"multiple",,,"hetero",,,"xt. private",,,"xt. public",,,"xt. either",,,"xe. private",,,"xe. public",,,"xe. either",,
"i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness","i","PCA","fitness",
13,-0.409231,0.717246,30,-0.889997,0.713970,46,-2.282931,0.707263,63,-0.738576,0.717470,59,-0.901512,0.714059,18,-2.281579,0.729087,14,-0.670950,0.730790,59,-0.818065,0.729666,
15,-0.347602,0.717137,47,-0.857349,0.713625,29,-2.282361,0.707878,51,-0.567929,0.717006,30,-0.882361,0.714040,16,-2.273479,0.728941,29,-0.475742,0.730543,48,-0.799537,0.729649,
29,-0.151771,0.716819,50,-0.644840,0.713968,10,-2.273517,0.706931,5,-0.381866,0.716684,34,-0.875743,0.714040,17,-2.272916,0.729135,58,-0.474687,0.730577,19,-0.579165,0.729307,
14,0.068384,0.716805,23,-0.560389,0.713777,16,-2.239670,0.707582,29,-0.216309,0.717705,63,-0.841921,0.714040,14,-2.271752,0.728844,32,-0.468306,0.730923,40,-0.522496,0.729575,
5,0.080938,0.716902,32,-0.540051,0.713932,31,-2.237302,0.708481,26,-0.214335,0.717043,58,-0.817525,0.714314,30,-2.261386,0.729229,37,-0.413265,0.730773,33,-0.356809,0.729440,
59,0.096471,0.717023,19,-0.537961,0.714028,34,-2.231560,0.708385,27,-0.073849,0.717357,13,-0.816259,0.714200,33,-2.248959,0.729273,3,-0.321788,0.730073,29,-0.245701,0.729640,
0,0.142999,0.716780,2,-0.338663,0.713847,35,-2.217174,0.708028,7,-0.057092,0.717012,57,-0.815777,0.714200,51,-2.235989,0.729164,51,-0.279483,0.730131,41,-0.239941,0.730318,
26,0.146963,0.716888,37,-0.248321,0.713877,60,-2.215777,0.707755,15,-0.012218,0.716780,31,-0.495646,0.713488,37,-2.227080,0.729348,43,-0.247038,0.729794,61,-0.228481,0.729724,
25,0.270369,0.716786,39,-0.243938,0.714426,28,-2.215268,0.708682,45,0.028891,0.717356,29,-0.449714,0.713970,46,-2.220169,0.729127,50,-0.245748,0.730200,47,-0.195956,0.729979,
4,0.270381,0.717296,31,-0.060280,0.713837,2,-2.211013,0.707977,46,0.093849,0.717491,4,-0.403828,0.713380,5,-2.207763,0.728910,28,-0.234049,0.729584,7,-0.184475,0.729860,
17,0.310577,0.716786,15,-0.021900,0.713268,23,-2.207865,0.708232,55,0.098436,0.717660,2,-0.389493,0.714061,31,-2.206695,0.729273,12,-0.172735,0.730052,13,-0.179508,0.729500,
7,0.317801,0.716919,11,0.019438,0.714846,26,-2.204516,0.708066,32,0.108720,0.717346,6,-0.247109,0.714258,27,-2.199731,0.729352,62,-0.168462,0.730247,25,-0.152540,0.729351,
48,0.328085,0.717228,46,0.049577,0.714846,0,-2.177702,0.708283,6,0.109068,0.717346,55,-0.217329,0.713028,10,-2.162975,0.729050,2,-0.107088,0.729860,50,-0.104238,0.729325,
42,0.337331,0.716966,45,0.074978,0.714110,36,-2.158568,0.708381,57,0.109092,0.717346,17,-0.146407,0.712825,60,-2.147673,0.729398,20,-0.103534,0.730853,53,-0.059701,0.730221,
28,0.341946,0.717097,51,0.077504,0.714022,55,-2.112713,0.707880,18,0.148933,0.716868,35,-0.112826,0.713563,61,-2.118757,0.728890,59,-0.082673,0.729896,4,-0.035257,0.728792,
51,0.353979,0.716750,12,0.081061,0.714011,8,-2.089655,0.707069,60,0.152454,0.717346,54,-0.003706,0.714129,29,-2.093009,0.728502,8,-0.081475,0.730626,14,0.047857,0.729565,
23,0.362409,0.716968,55,0.081095,0.714011,13,-2.044537,0.708448,0,0.163555,0.717346,51,0.070233,0.714474,58,-2.036624,0.728200,36,-0.041636,0.731296,63,0.067881,0.729187,
19,0.367912,0.717150,25,0.092990,0.713796,22,-2.025222,0.708076,14,0.190414,0.716685,11,0.100268,0.714050,0,-1.984602,0.729118,27,0.023647,0.730388,45,0.150317,0.729190,
11,0.416733,0.717434,38,0.095680,0.713796,11,-2.010122,0.708156,17,0.208856,0.717570,50,0.152946,0.713307,53,-1.981681,0.729507,47,0.031279,0.730121,12,0.160127,0.729217,
31,0.431776,0.717153,21,0.113418,0.714036,44,-1.999247,0.707802,9,0.246702,0.716312,60,0.158426,0.713322,7,-1.967203,0.729046,18,0.033473,0.730325,18,0.294863,0.729765,
2,0.449682,0.717049,18,0.150244,0.713676,49,-1.995838,0.708058,24,0.257804,0.717287,41,0.198001,0.713807,24,-1.951873,0.729049,60,0.070724,0.730232,23,0.317218,0.729589,
63,0.457270,0.716767,52,0.151149,0.713666,25,-1.989464,0.707687,47,0.258553,0.716651,1,0.204399,0.714123,28,-1.925517,0.729497,7,0.179564,0.730060,8,0.328316,0.729066,
10,0.472516,0.716724,24,0.165796,0.713831,17,-1.969184,0.707960,30,0.278681,0.716685,3,0.220240,0.714768,62,-1.922123,0.729854,52,0.179966,0.730060,27,0.372818,0.729723,
50,0.483309,0.717055,9,0.172306,0.713851,62,-1.966908,0.708318,10,0.278717,0.716685,47,0.220680,0.714768,1,-1.905244,0.729189,39,0.195770,0.730031,31,0.388151,0.729665,
33,0.493790,0.716797,6,0.184000,0.714403,21,-1.924080,0.707694,20,0.284826,0.716924,23,0.258517,0.713805,15,-1.874969,0.729528,63,0.209410,0.729759,32,0.389259,0.729259,
36,0.499050,0.717305,20,0.201615,0.714024,27,-1.921202,0.708511,34,0.285216,0.716283,38,0.279246,0.713184,9,-1.858654,0.729642,17,0.210454,0.729701,58,0.392872,0.729259,
3,0.551263,0.716920,4,0.208863,0.713776,61,-1.920307,0.708178,22,0.303515,0.717287,53,0.339203,0.713498,4,-1.845488,0.729642,46,0.268788,0.730608,55,0.409488,0.729491,
53,0.553846,0.717176,58,0.245169,0.714098,37,-1.913710,0.708443,3,0.304349,0.716766,5,0.393436,0.713887,45,-1.800659,0.728868,15,0.280504,0.730123,43,0.410781,0.729749,
57,0.558971,0.717093,62,0.256705,0.713919,48,-1.886166,0.708364,37,0.308649,0.716881,22,0.438589,0.713524,3,-1.796895,0.729461,45,0.283049,0.730313,20,0.420220,0.729285,
43,0.576152,0.716973,36,0.326365,0.713843,19,-1.864395,0.708427,62,0.314891,0.716881,61,0.472875,0.713158,12,-1.768913,0.729172,23,0.304247,0.730290,62,0.421059,0.729074,
30,0.580117,0.717175,57,0.395886,0.713230,7,-1.803431,0.708544,39,0.338666,0.716943,10,0.507131,0.713087,32,-1.749746,0.729165,34,0.318010,0.730236,52,0.493038,0.729664,
40,0.585361,0.717126,48,0.396291,0.713062,12,-1.788810,0.708163,4,0.340923,0.716854,32,0.507907,0.713747,35,-1.732831,0.728937,30,0.321640,0.730754,6,0.493348,0.729280,
18,0.595119,0.716788,29,0.410894,0.713957,1,-1.767201,0.708163,35,0.346261,0.716553,25,0.535232,0.713559,38,-1.604493,0.729158,38,0.323897,0.729752,38,0.524843,0.729680,
9,0.644326,0.717127,7,0.420655,0.713496,42,-1.763806,0.708148,8,0.358814,0.716499,7,0.551497,0.714044,52,-1.549490,0.729305,6,0.328485,0.730232,21,0.529176,0.730175,
37,0.650512,0.717111,41,0.433920,0.713707,52,-1.741775,0.708331,59,0.378892,0.717128,36,0.642847,0.713347,36,-1.477841,0.729421,11,0.361442,0.730202,51,0.543572,0.729180,
20,0.683584,0.717134,33,0.440102,0.714033,43,-1.737605,0.708556,42,0.382285,0.716553,26,0.661074,0.713840,20,-1.264821,0.729150,31,0.362198,0.729721,54,0.551457,0.730134,
39,0.692194,0.716978,14,0.448997,0.713644,54,-1.629718,0.707744,25,0.396247,0.716805,39,0.671479,0.713736,26,-0.873292,0.720725,57,0.372511,0.730385,0,0.553679,0.729923,
12,0.695963,0.717032,43,0.489911,0.713881,6,-1.566139,0.706808,52,0.405979,0.717498,27,0.779166,0.713507,50,-0.703971,0.720099,25,0.374181,0.730183,39,0.556999,0.730002,
34,0.698096,0.717187,54,0.551407,0.713948,18,-1.555062,0.708427,21,0.444540,0.716676,28,0.779223,0.713467,40,-0.703967,0.720250,19,0.377102,0.730687,46,0.561371,0.729074,
54,0.701977,0.717170,22,0.612722,0.713199,56,-1.547666,0.708427,54,0.489149,0.717396,19,0.781542,0.713467,56,-0.392902,0.728863,24,0.398060,0.729980,37,0.561456,0.729074,
56,0.702623,0.716946,10,0.646304,0.713700,14,-1.543391,0.708526,44,0.510020,0.716620,21,0.807842,0.713382,6,-0.152385,0.728643,48,0.426916,0.730109,9,0.561563,0.729074,
8,0.703808,0.717194,3,0.651758,0.713998,32,-1.524828,0.708526,48,0.515542,0.716537,8,0.847121,0.713352,13,0.234890,0.729163,40,0.471859,0.730070,56,0.565617,0.729226,
24,0.703871,0.717397,16,0.655896,0.713700,33,-1.502435,0.708465,31,0.528945,0.716899,16,0.847341,0.713352,23,0.237165,0.729108,5,0.474117,0.730239,42,0.578079,0.729001,
16,0.709248,0.717194,28,0.659340,0.713700,4,-1.116535,0.705182,2,0.530253,0.716899,9,0.850132,0.713080,47,0.245217,0.727159,61,0.484726,0.730154,22,0.606391,0.729108,
6,0.717234,0.716963,49,0.661040,0.713700,41,-0.823574,0.707993,49,0.531382,0.716899,43,0.852204,0.713352,63,0.431687,0.729399,53,0.485505,0.730498,30,0.607608,0.729514,
41,0.721018,0.717208,56,0.661041,0.713700,24,-0.052229,0.707439,56,0.558449,0.716438,15,0.854176,0.712815,55,0.559731,0.729199,10,0.488104,0.729898,28,0.627366,0.728595,
32,0.751710,0.717174,5,0.663916,0.713700,59,0.138778,0.707807,33,0.559236,0.716899,33,0.855586,0.713352,44,0.561177,0.728502,1,0.524326,0.729963,3,0.635640,0.728504,
52,0.777742,0.717190,35,0.664308,0.713700,15,0.139231,0.706404,13,0.560775,0.717132,56,0.859310,0.713658,11,0.579639,0.729610,55,0.524674,0.729963,15,0.653851,0.729471,
47,0.780619,0.717252,0,0.679710,0.713968,53,0.237972,0.707354,11,0.571085,0.717359,62,0.860288,0.713487,39,0.618972,0.729610,44,0.549334,0.730311,60,0.657345,0.729471,
35,0.840309,0.716784,44,0.711065,0.713063,20,0.240422,0.707354,36,0.577151,0.717359,49,0.862234,0.713352,43,0.630626,0.729528,42,0.558517,0.729645,16,0.660237,0.729471,
62,0.856589,0.716848,40,0.721322,0.713618,45,0.293177,0.707260,19,0.589093,0.717360,24,0.863292,0.713352,21,0.647808,0.729541,41,0.605305,0.730186,49,0.660738,0.729471,
46,0.867426,0.716698,63,0.722192,0.713726,40,0.311785,0.707635,58,0.595794,0.717360,52,0.872437,0.713675,19,0.648603,0.729541,21,0.610845,0.729789,26,0.660930,0.729471,
49,0.872833,0.716469,42,0.734786,0.714364,3,0.474827,0.707379,16,0.602475,0.717360,45,0.872664,0.713675,8,0.648854,0.729541,56,0.612035,0.730386,11,0.661082,0.729471,
1,0.872917,0.716654,53,0.813347,0.713723,51,0.501110,0.707481,43,0.605563,0.717257,44,0.875568,0.713675,49,0.652561,0.729541,35,0.615041,0.730844,1,0.661093,0.729471,
61,0.873350,0.716654,26,0.857559,0.713305,58,0.502150,0.707270,1,0.607774,0.716179,48,0.875576,0.713078,25,0.653225,0.729541,33,0.639992,0.729124,2,0.661105,0.729471,
58,0.875731,0.716489,34,0.866064,0.713646,63,0.506951,0.706305,40,0.617318,0.716642,0,0.875626,0.713675,54,0.655583,0.729541,9,0.703443,0.730169,34,0.661190,0.729471,
55,0.876407,0.716665,13,0.868988,0.713855,39,0.522945,0.707386,61,0.617613,0.716887,42,0.876076,0.713258,2,0.656717,0.729541,49,0.740591,0.730213,17,0.661920,0.729471,
45,0.876516,0.716561,17,0.871952,0.713447,30,0.563546,0.707667,53,0.793249,0.717272,14,0.876760,0.713201,48,0.659393,0.728562,16,0.757186,0.730237,57,0.662151,0.729471,
44,0.876595,0.716859,61,0.872418,0.713028,5,0.590377,0.707053,12,0.823650,0.716528,12,0.876775,0.713078,34,0.743073,0.729120,0,0.758394,0.729458,35,0.713319,0.728235,
38,0.876618,0.716716,27,0.875731,0.713662,47,0.637303,0.707337,41,0.834803,0.716872,37,0.876799,0.713078,41,0.823387,0.728990,4,0.771480,0.729997,5,0.730079,0.729555,
22,0.876628,0.716717,60,0.876109,0.713662,38,0.639218,0.707243,28,0.865267,0.717101,40,0.876834,0.713078,57,0.859012,0.729277,13,0.809956,0.730602,44,0.750947,0.729385,
27,0.876651,0.716821,8,0.876290,0.713662,57,0.652518,0.708166,50,0.868090,0.716550,46,0.876859,0.713078,59,0.869781,0.728260,22,0.873899,0.730955,24,0.783364,0.729483,
60,0.876705,0.716581,1,0.876314,0.713662,50,0.692401,0.707265,38,0.875397,0.716406,20,0.876861,0.713078,42,0.876660,0.728417,26,0.875316,0.729677,10,0.862855,0.728671,
21,0.876805,0.716525,59,0.876765,0.713148,9,0.851293,0.706779,23,0.876126,0.716771,18,0.876881,0.713201,22,0.876685,0.728474,54,0.875977,0.729908,36,0.871963,0.728602,


==> images-pdf/e28-64evo-pca1D/stats-n10.txt <==
data dim: 512, x: 20
explained_variance_ratio_: array([ 0.83230508,  0.08223904,  0.02990345,  0.02108544,  0.0127687 ,
        0.00810627,  0.00564356,  0.00368586])



==> images-pdf/e28-64evo-pca1D/stats-n20.txt <==
data dim: 512, x: 20
explained_variance_ratio_: array([ 0.38912473,  0.16024491,  0.11963907,  0.0846775 ,  0.07915535,
        0.05800092,  0.04146042,  0.02310557])


